Lyman Alpha Emitters and the 21cm Power Spectrum as Probes of Density-Ionization Correlation in the Epoch of Reionization

Due to the large cross section of Ly$\alpha$ photons with hydrogen, Lyman Alpha Emitters (LAEs) are sensitive to the presence of neutral hydrogen in the intergalactic medium (IGM) during the Epoch of Reionization (EoR): the period in the Universe's history where neutral hydrogen in the IGM is ionized. The correlation of the ionized regions in the IGM with respect to the underlying intrinsic LAEs has a pronounced effect on the number of observed LAEs and their apparent clustering. As a result, observations of LAEs during the EoR can be used as a probe of the EoR morphology. Here we build on previous works where we parametrize the density-ionisation correlation during the EoR, and study how the observed number density and angular correlation function (ACF) of LAEs depends on this parametrization. Using Subaru measurements of the number density of LAEs and their ACF at z = 6.6, we place constraints on the EoR morphology. We find that measurements of LAEs at z = 6.6 alone cannot distinguish between different density-ionization models at $68\%$ credibility. However, adding information regarding the number density, and ACF, of LAEs at $z = 6.6$ to 21cm power spectrum measurements using the hydrogen Epoch of Reionization Array (HERA) at the midpoint of reionization can rule out uncorrelated and outside-in reionization at $99\%$ credibility.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
